An enhanced method with local energy minimization for the robust a posteriori construction of equilibrated stress fields in finite element analyses

In the context of global/goal-oriented error estimation applied to computational mechanics, the need to obtain reliable and guaranteed bounds on the discretization error has motivated the use of residual error estimators. These estimators require the construction of admissible stress fields verifying the equilibrium exactly. This article focuses on a recent method, based on a flux-equilibration procedure and called the element equilibration + star-patch technique (EESPT), that provides for such stress fields. The standard version relies on a strong prolongation condition in order to calculate equilibrated tractions along finite element boundaries. Here, we propose an enhanced version, which is based on a weak prolongation condition resulting in a local minimization of the complementary energy and leads to optimal tractions in selected regions. Geometric and error estimate criteria are introduced to select the relevant zones for optimizing the tractions. We demonstrate how this optimization procedure is important and relevant to produce sharper estimators at affordable computational cost, especially when the error estimate criterion is used. Two- and three-dimensional numerical experiments demonstrate the efficiency of the improved technique.

==> capteur_effort_2D_edge_ratio.txt <==
# 	edg_r: edge ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem: number of elements
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

edg_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem	CPU_EET	CPU_EESPT
0.48	2.387400	2.394960	799.791	802.324	0	12	14
0.50	2.387400	2.394960	799.791	802.324	2	17	18
0.52	2.387400	2.394960	799.791	802.324	4	17	19
0.54	2.385880	2.393170	799.284	801.725	11	17	18
0.56	2.376390	2.384490	796.104	798.816	31	17	19
0.58	2.347870	2.354660	786.550	788.824	69	18	20
0.60	2.343640	2.350080	785.132	787.288	98	19	21
0.62	2.314270	2.320720	775.294	777.452	179	23	24
0.64	2.287810	2.296980	766.428	769.499	310	31	33
0.66	2.250280	2.258710	753.855	756.679	526	52	54
0.68	2.206330	2.215840	739.133	742.317	819	93	95
0.7	2.152860	2.162220	721.219	724.354	1197	163	164
0.72	2.097590	2.105920	702.704	705.493	1637	268	260
0.74	2.042030	2.051270	684.090	687.186	2165	426	428
0.76	1.921840	1.930680	643.827	646.789	2854	667	669
0.78	1.803790	1.812690	604.280	607.259	3665	999	1008
0.8	1.640070	1.651630	549.431	553.306	4551	1377	1379
0.82	1.515280	1.525830	507.628	511.163	5558	1829	1841
0.84	1.377690	1.385390	461.532	464.112	6532	2272	2287
0.86	1.282380	1.288460	429.605	431.639	7547	2690	2697
0.88	1.202180	1.206750	402.736	404.269	8530	3050	3068
0.9	1.121710	1.125040	375.778	376.896	9421	3347	3342
0.92	1.043910	1.043730	349.714	349.654	10216	3559	3566
0.94	1.021260	1.021460	342.128	342.194	10861	3679	3703
0.96	1.005620	1.005620	336.888	336.888	11394	3791	3801
0.98	1.001960	1.001960	335.661	335.662	11674	3832	3811
1	1.001620	1.001620	335.549	335.549	11766	3865	3840

==> capteur_effort_2D_estimate_ratio.txt <==
# 	est_r: estimate ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem_EET: number of elements EET
# 	nb_elem_EESPT: number of elements EESPT
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

est_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem_EET	nb_elem_EESPT	CPU_EET	CPU_EESPT
1.1	2.387400	2.394960	799.791	802.324	0	0	12	14
1	2.378040	2.386090	796.655	799.351	1	1	27	30
0.9	2.360650	2.386090	790.831	799.351	3	1	27	30
0.8	2.335970	2.370290	782.562	794.060	6	3	27	31
0.7	2.335970	2.348330	782.562	786.704	6	6	27	30
0.6	2.325290	2.348330	778.984	786.704	8	6	27	30
0.5	2.302660	2.320520	771.403	777.386	15	13	27	30
0.4	2.276500	2.285050	762.641	765.503	23	24	27	31
0.3	2.157140	2.165250	722.653	725.369	59	63	28	31
0.2	1.934980	1.962200	648.227	657.348	167	152	31	34
0.1	1.524750	1.536490	510.798	514.731	516	506	46	50
0.09	1.467280	1.473550	491.546	493.647	582	575	50	54
0.08	1.392620	1.405550	466.533	470.867	673	652	55	58
0.07	1.331850	1.354420	446.176	453.738	761	729	59	61
0.06	1.286590	1.303180	431.013	436.571	845	825	64	66
0.05	1.240330	1.246040	415.518	417.429	943	933	70	75
0.04	1.206250	1.206050	404.099	404.033	1035	1037	77	80
0.03	1.156530	1.156950	387.443	387.586	1177	1167	87	93
0.02	1.105140	1.103470	370.229	369.669	1390	1384	106	110
0.01	1.052390	1.054360	352.557	353.217	1712	1698	140	142
0.0075	1.043020	1.042060	349.415	349.097	1819	1815	155	155
0.005	1.029710	1.029830	344.081	344.999	2003	1990	174	177
0.0025	1.019450	1.019550	341.522	341.554	2244	2228	210	212
0.0010	1.010650	1.010850	338.574	338.642	2620	2593	269	268
0	1.001620	1.001620	335.549	335.549	11766	11766	3808	3826

==> capteur_effort_2D_radius_ratio.txt <==
# 	rad_r: radius ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem: number of elements
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

rad_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem	CPU_EET	CPU_EESPT
0.28	2.387400	2.394960	799.791	802.324	0	12	14
0.29	2.387390	2.394960	799.739	802.323	4	17	18
0.30	2.387390	2.394960	799.788	802.323	5	17	18
0.31	2.387380	2.394950	799.785	802.321	6	17	18
0.32	2.387370	2.394940	799.781	802.317	17	17	19
0.33	2.387370	2.394940	799.780	802.316	26	17	19
0.34	2.387370	2.394940	799.780	802.316	26	17	19
0.35	2.385940	2.393500	799.303	801.835	38	17	19
0.36	2.381150	2.388350	797.697	800.109	64	18	20
0.37	2.378170	2.385050	796.698	799.005	95	19	20
0.38	2.357130	2.367130	789.651	793.001	133	21	22
0.39	2.318780	2.328950	776.804	780.210	191	24	25
0.40	2.291080	2.300810	767.523	770.782	274	29	30
0.41	2.270270	2.280930	760.554	764.122	371	36	38
0.42	2.249720	2.259700	753.667	757.010	498	47	49
0.43	2.222720	2.231400	744.621	747.529	709	72	73
0.44	2.183550	2.193330	731.500	734.777	946	108	110
0.45	2.113060	2.124250	707.885	711.633	1324	189	191
0.46	2.048240	2.058480	686.170	689.601	1928	358	364
0.47	1.922150	1.931800	643.932	647.163	2950	708	711
0.48	1.629000	1.640490	545.723	549.571	4686	1439	1442
0.49	1.295590	1.301320	434.029	435.951	7321	2609	2652
0.50	1.001620	1.001620	335.549	335.549	11766	3785	3788

==> plaque_trouee_3D_area_ratio.txt <==
# 	are_r: area ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem: number of elements
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

are_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem	CPU_EET	CPU_EESPT
0.24	5.098370	5.063770	1.88129	1.86853	0	1199	1205
0.26	5.089760	5.057330	1.87812	1.86615	1	1244	1251
0.28	5.089760	5.057330	1.87812	1.86615	1	1246	1252
0.3	5.089760	5.057330	1.87812	1.86615	1	1245	1252
0.32	5.085770	5.054530	1.87664	1.86511	2	1248	1255
0.34	5.066400	5.035596	1.86949	1.85813	9	1294	1300
0.36	5.057880	5.025380	1.86635	1.85436	13	1315	1321
0.38	5.045110	5.017910	1.86164	1.85160	21	1365	1371
0.4	5.026830	5.002370	1.85489	1.84587	28	1406	1412
0.42	4.983080	4.965540	1.83875	1.83228	36	1452	1459
0.44	4.921060	4.907970	1.81586	1.81103	59	1594	1599
0.46	4.885420	4.868780	1.80271	1.79657	81	1728	1734
0.48	4.756600	4.736900	1.75518	1.74791	138	2082	2083
0.5	4.681100	4.656240	1.72732	1.71815	192	2415	2422
0.52	4.480420	4.480420	1.65327	1.64749	269	2922	2945
0.54	4.255960	4.236730	1.57044	1.56335	362	3505	3509
0.56	4.077970	4.072510	1.50477	1.50275	483	4289	4297
0.58	3.943970	3.959660	1.45532	1.46111	573	4890	4897
0.6	3.685600	3.714000	1.35998	1.37046	677	5588	5597
0.62	3.467500	3.505950	1.27950	1.29369	779	6289	6295
0.64	3.204590	3.275530	1.18249	1.20867	912	7119	7187
0.66	2.997930	3.075750	1.10623	1.13495	1045	8119	8137
0.68	2.654760	2.717070	0.979601	1.00260	1185	9073	9088
0.7	2.409920	2.508320	0.889258	0.925568	1313	9951	9949
0.72	2.070540	2.125500	0.764026	0.784306	1441	10808	10817
0.74	1.889220	1.958740	0.697118	0.722772	1560	11587	11607
0.76	1.663220	1.732870	0.613725	0.639425	1668	12318	12327
0.78	1.534970	1.594340	0.566401	0.588310	1757	12897	12904
0.8	1.415550	1.473600	0.522335	0.543757	1828	13360	13387
0.82	1.370590	1.427840	0.505747	0.526869	1888	13651	13658
0.84	1.287800	1.330000	0.475198	0.490769	1943	14028	14051
0.86	1.243820	1.272800	0.458967	0.469660	1981	14281	14295
0.88	1.218900	1.244650	0.449771	0.459274	2019	14508	14517
0.9	1.100340	1.128700	0.406022	0.416488	2042	14509	14518
0.92	1.084440	1.115580	0.400156	0.411649	2060	14618	14637
0.94	1.081680	1.112970	0.399138	0.410686	2067	14667	14670
0.96	1.028920	1.028920	0.379672	0.379672	2072	14693	14701
0.98	1.028580	1.028580	0.379544	0.379544	2074	14710	14719
1	1.026360	1.026360	0.378725	0.378725	2075	14722	14730

==> plaque_trouee_3D_estimate_ratio.txt <==
# 	est_r: estimate ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem_EET: number of elements EET
# 	nb_elem_EESPT: number of elements EESPT
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

est_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem_EET	nb_elem_EESPT	CPU_EET	CPU_EESPT
1.1	5.098370	5.063770	1.88129	1.86853	0	0	1199	1205
1	5.027760	4.997250	1.85524	1.84398	1	1	1306	1317
0.9	5.027760	4.997250	1.85524	1.84398	1	1	1304	1317
0.8	4.965600	4.997250	1.83230	1.84398	2	1	1310	1317
0.7	4.965600	4.947350	1.83230	1.82557	2	2	1313	1326
0.6	4.965600	4.947350	1.83230	1.82557	2	2	1311	1323
0.5	4.911890	4.895860	1.81248	1.80657	3	3	1318	1330
0.4	4.911890	4.876150	1.81248	1.79929	3	4	1319	1337
0.3	4.855300	4.801770	1.79160	1.77185	5	7	1330	1355
0.2	4.812660	4.766110	1.77587	1.75869	8	10	1302	1326
0.1	4.608950	4.565370	1.70070	1.68462	27	27	1413	1424
0.09	4.572980	4.518990	1.68742	1.66750	31	32	1437	1456
0.08	4.521480	4.462040	1.66842	1.64649	37	38	1474	1492
0.07	4.475550	4.406860	1.65147	1.62613	43	46	1506	1536
0.06	4.409920	4.314970	1.62725	1.59222	55	62	1576	1630
0.05	4.282230	4.174470	1.58014	1.54037	73	84	1689	1768
0.04	4.157260	3.968510	1.53402	1.46438	95	124	1820	2009
0.03	3.859570	3.679030	1.42418	1.35756	165	189	2243	2403
0.02	3.376030	3.231910	1.24575	1.19257	298	307	3064	3131
0.01	2.520540	2.430040	0.930075	0.89668	641	641	5238	5250
0.0075	2.217810	2.077860	0.818367	0.766729	825	827	6432	6454
0.005	1.751280	1.699810	0.646220	0.627229	1131	1125	8438	8408
0.0035	1.454320	1.455560	0.536643	0.53710	1392	1361	10210	10012
0.002	1.188100	1.182310	0.438409	0.43627	1727	1701	12424	12292
0.001	1.040550	1.042240	0.383960	0.384586	2002	1985	14325	14223
0	1.026360	1.026360	0.378725	0.378725	2075	2075	14784	14816

==> plaque_trouee_3D_radius_ratio.txt <==
# 	rad_r: radius ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem: number of elements
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

rad_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem	CPU_EET	CPU_EESPT
0.06	5.098370	5.063770	1.88129	1.86853	0	1199	1205
0.07	5.037080	5.014540	1.85867	1.85036	1	1243	1250
0.08	5.037080	5.014540	1.85867	1.85036	1	1239	1245
0.09	5.037080	5.014540	1.85867	1.85036	1	1243	1250
0.1	5.037080	5.014540	1.85867	1.85036	1	1242	1249
0.11	5.037080	5.014540	1.85867	1.85036	1	1245	1252
0.12	5.037080	5.014540	1.85867	1.85036	1	1243	1249
0.13	5.032600	5.010240	1.85702	1.84877	2	1252	1259
0.14	4.938880	4.924330	1.82244	1.81707	6	1275	1282
0.15	4.911200	4.904500	1.81222	1.80975	15	1328	1334
0.16	4.890890	4.883820	1.80473	1.80212	21	1363	1370
0.17	4.863800	4.858780	1.79474	1.79288	33	1437	1443
0.18	4.792320	4.787660	1.76836	1.76664	57	1584	1590
0.19	4.627530	4.625590	1.70755	1.70684	93	1800	1806
0.2	4.450850	4.449820	1.64236	1.64198	140	2088	2094
0.21	4.240650	4.244950	1.56480	1.56638	205	2494	2500
0.22	3.932660	3.974040	1.45115	1.46641	317	3205	3213
0.23	3.614730	3.673200	1.33383	1.35540	442	4013	4019
0.24	3.280550	3.354230	1.21052	1.23771	590	4988	4995
0.25	2.782910	2.807900	1.02689	1.03611	793	6320	6327
0.26	2.359740	2.410610	0.870741	0.889513	1030	7931	7937
0.27	2.003960	2.044990	0.739458	0.754598	1257	9445	9458
0.28	1.679310	1.709520	0.619663	0.630812	1454	10809	10820
0.29	1.412390	1.427390	0.52117	0.526705	1648	12105	12129
0.3	1.208310	1.223310	0.445864	0.45140	1830	13334	13349
0.31	1.108900	1.119920	0.409183	0.413249	1956	14476	14252
0.32	1.042780	1.043290	0.384784	0.384974	2045	14876	14842
0.33	1.026360	1.026360	0.378725	0.378725	2075	14957	14965
0.33333	1.026360	1.026360	0.378725	0.378725	2075	14953	14960

==> structure_fissuree_2D_edge_ratio.txt <==
# 	edg_r: edge ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem: number of elements
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

edg_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem	CPU_EET	CPU_EESPT
0.48	2.558170	2.567230	16.1939	16.2512	0	8	9
0.5	2.558170	2.567230	16.1938	16.2512	1	11	12
0.52	2.558100	2.567170	16.1934	16.2508	3	11	12
0.54	2.557980	2.567060	16.1927	16.2501	10	11	12
0.56	2.550680	2.559340	16.1464	16.2013	26	12	12
0.58	2.527790	2.534810	16.0015	16.0460	51	12	13
0.6	2.411900	2.416220	15.2679	15.2952	88	13	14
0.62	2.330600	2.335190	14.7533	14.7823	156	16	17
0.64	2.313100	2.318740	14.6425	14.6782	261	22	22
0.66	2.277440	2.285720	14.4167	14.4692	430	35	36
0.68	2.184840	2.188860	13.8306	13.8561	642	58	58
0.7	2.150620	2.153750	13.6140	13.6337	919	97	98
0.72	2.102960	2.107510	13.3122	13.3410	1285	172	172
0.74	2.059130	2.063350	13.0348	13.0615	1693	271	268
0.76	2.006470	2.010940	12.7014	12.7297	2096	375	376
0.78	1.929300	1.938130	12.2129	12.2688	2614	524	525
0.8	1.861440	1.869020	11.7834	11.8314	3168	732	736
0.82	1.804150	1.811150	11.4207	11.4651	3756	869	868
0.84	1.538080	1.547110	9.73641	9.79359	4404	1056	1057
0.86	1.420960	1.429710	8.99500	9.05042	5051	1242	1240
0.88	1.337120	1.345010	8.46429	8.51426	5689	1387	1383
0.9	1.286430	1.289250	8.14344	8.16124	6255	1507	1501
0.92	1.209030	1.211220	7.65349	7.66731	6768	1582	1567
0.94	1.169670	1.170650	7.40433	7.41053	7196	1641	1649
0.96	1.147950	1.147920	7.26679	7.26660	7516	1660	1670
0.98	1.143180	1.143180	7.23660	7.23659	7698	1662	1672
1	1.142380	1.142380	7.23156	7.23156	7751	1681	1684

==> structure_fissuree_2D_estimate_ratio.txt <==
# 	est_r: estimate ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem_EET: number of elements EET
# 	nb_elem_EESPT: number of elements EESPT
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

est_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem_EET	nb_elem_EESPT	CPU_EET	CPU_EESPT
1.1	2.558170	2.567230	16.1939	16.2512	0	0	8	9
1	2.498280	2.504550	15.8147	15.8544	1	1	17	19
0.9	2.498280	2.504550	15.8147	15.8544	1	1	17	19
0.8	2.389940	2.392930	15.1289	15.1478	2	2	17	19
0.7	2.389940	2.392930	15.1289	15.1478	2	2	17	19
0.6	2.389940	2.392930	15.1289	15.1478	2	2	17	19
0.5	2.355720	2.344350	14.9123	14.8403	3	4	17	19
0.4	2.343660	2.344350	14.8359	14.8403	4	4	17	19
0.3	2.304300	2.303440	14.5868	14.5813	7	7	17	19
0.2	2.212840	2.210580	14.0078	13.9935	12	12	17	19
0.1	2.195060	2.183740	13.8952	13.8236	15	16	17	19
0.09	2.195060	2.183740	13.8952	13.8236	15	16	17	19
0.08	2.190120	2.178640	13.8640	13.7913	16	17	17	19
0.07	2.183670	2.174110	13.8231	13.7627	17	18	17	19
0.06	2.179290	2.174110	13.7955	13.7627	18	18	18	19
0.05	2.162280	2.154890	13.6878	13.6410	21	21	17	19
0.04	2.152480	2.148000	13.6257	13.5974	23	23	18	19
0.03	2.121360	2.113210	13.4288	13.3772	31	31	18	20
0.02	2.031220	2.023380	12.8581	12.8085	56	57	18	20
0.01	1.881720	1.861630	11.9117	11.7846	115	124	19	21
0.005	1.704330	1.693890	10.7888	10.7227	273	279	24	26
0.002	1.507900	1.496980	9.54539	9.47623	719	742	48	52
0.001	1.373530	1.365480	8.69481	8.64383	1314	1341	99	105
0.00075	1.329590	1.323900	8.41663	8.38061	1634	1656	132	139
0.00050	1.282590	1.279330	8.11911	8.09847	2078	2084	189	194
0.00025	1.222530	1.219780	7.73893	7.72153	2982	3014	352	363
0	1.142380	1.142380	7.23156	7.23156	7751	7751	1667	1675

==> structure_fissuree_2D_radius_ratio.txt <==
# 	rad_r: radius ratio
#	eta_EET: effectivity index EET
#	eta_EESPT: effectivity index EESPT
#	theta_EET: estimate EET
#	theta_EESPT: estimate EESPT
# 	nb_elem: number of elements
# 	CPU_EET: computing time EET
#	CPU_EESPT: computing time EESPT

rad_r	eta_EET 	eta_EESPT	theta_EET	theta_EESPT	nb_elem	CPU_EET	CPU_EESPT
0.29	2.558170	2.567230	16.1939	16.2512	0	8	9
0.30	2.553960	2.562790	16.1672	16.2231	1	11	12
0.31	2.553650	2.562520	16.1652	16.2214	2	11	12
0.32	2.553570	2.562460	16.1647	16.2210	7	11	12
0.33	2.553560	2.562460	16.1647	16.2210	8	11	13
0.34	2.551910	2.560930	16.1542	16.2113	17	11	12
0.35	2.549950	2.559230	16.1418	16.2006	26	12	13
0.36	2.541810	2.551280	16.0903	16.1503	41	11	13
0.37	2.539660	2.549360	16.0767	16.1381	62	12	14
0.38	2.506950	2.517810	15.8696	15.9384	101	14	15
0.39	2.502090	2.513360	15.8389	15.9102	138	15	16
0.40	2.477540	2.489540	15.6834	15.7594	200	18	20
0.41	2.468450	2.480730	15.6259	15.7036	289	23	24
0.42	2.335230	2.342800	14.7826	14.8305	392	30	31
0.43	2.276960	2.284150	14.4137	14.4592	536	43	44
0.44	2.257490	2.265660	14.2905	14.3422	721	66	67
0.45	2.151770	2.156160	13.6213	13.6490	1058	121	123
0.46	2.092910	2.098290	13.2486	13.2827	1518	221	223
0.47	2.008530	2.013080	12.7145	12.7433	2191	401	401
0.48	1.859440	1.867060	11.7707	11.8189	3224	708	710
0.49	1.422910	1.431560	9.00739	9.06210	4909	1200	1184
0.50	1.142380	1.142380	7.23156	7.23156	7751	1687	1660
